Sampling Strategies for Data-Driven Inference of Input-Output System Properties

Due to their relevance in controller design, we consider the problem of determining the $\mathcal{L}^2$-gain, passivity properties and conic relations of an input-output system. While, in practice, the input-output relation is often undisclosed, input-output data tuples can be sampled by performing (numerical) experiments. Hence, we present sampling strategies for discrete time and continuous time linear time-invariant systems to iteratively determine the $\mathcal{L}^2$-gain, the shortage of passivity and the cone with minimal radius that the input-output relation is confined to. These sampling strategies are based on gradient dynamical systems and saddle point flows to solve the reformulated optimization problems, where the gradients can be evaluated from only input-output data samples. This leads us to evolution equations, whose convergence properties are then discussed in continuous time and discrete time.

==> ffigs/T1.dat <==
   1.0000000e+00   0.0000000e+00   1.4142136e-01
   1.0000000e+00   2.0000000e-01   1.4142136e-01
   1.0000000e+00   4.0000000e-01   1.4142136e-01
   1.0000000e+00   6.0000000e-01   1.4142136e-01
   1.0000000e+00   8.0000000e-01   1.4142136e-01
   1.0000000e+00   1.0000000e+00   1.4142136e-01
   1.0000000e+00   1.2000000e+00   1.4142136e-01
   1.0000000e+00   1.4000000e+00   1.4142136e-01
   1.0000000e+00   1.6000000e+00   1.4142136e-01
   1.0000000e+00   1.8000000e+00   1.4142136e-01
   1.0000000e+00   2.0000000e+00   1.4142136e-01
   1.0000000e+00   2.2000000e+00   1.4142136e-01
   1.0000000e+00   2.4000000e+00   1.4142136e-01
   1.0000000e+00   2.6000000e+00   1.4142136e-01
   1.0000000e+00   2.8000000e+00   1.4142136e-01
   1.0000000e+00   3.0000000e+00   1.4142136e-01
   1.0000000e+00   3.2000000e+00   1.4142136e-01
   1.0000000e+00   3.4000000e+00   1.4142136e-01
   1.0000000e+00   3.6000000e+00   1.4142136e-01
   1.0000000e+00   3.8000000e+00   1.4142136e-01
   1.0000000e+00   4.0000000e+00   1.4142136e-01
   1.0000000e+00   4.2000000e+00   1.4142136e-01
   1.0000000e+00   4.4000000e+00   1.4142136e-01
   1.0000000e+00   4.6000000e+00   1.4142136e-01
   1.0000000e+00   4.8000000e+00   1.4142136e-01
   1.0000000e+00   5.0000000e+00   1.4142136e-01
   1.0000000e+00   5.2000000e+00   1.4142136e-01
   1.0000000e+00   5.4000000e+00   1.4142136e-01
   1.0000000e+00   5.6000000e+00   1.4142136e-01
   1.0000000e+00   5.8000000e+00   1.4142136e-01
   1.0000000e+00   6.0000000e+00   1.4142136e-01
   1.0000000e+00   6.2000000e+00   1.4142136e-01
   1.0000000e+00   6.4000000e+00   1.4142136e-01
   1.0000000e+00   6.6000000e+00   1.4142136e-01
   1.0000000e+00   6.8000000e+00   1.4142136e-01
   1.0000000e+00   7.0000000e+00   1.4142136e-01
   1.0000000e+00   7.2000000e+00   1.4142136e-01
   1.0000000e+00   7.4000000e+00   1.4142136e-01
   1.0000000e+00   7.6000000e+00   1.4142136e-01
   1.0000000e+00   7.8000000e+00   1.4142136e-01
   1.0000000e+00   8.0000000e+00   1.4142136e-01
   1.0000000e+00   8.2000000e+00   1.4142136e-01
   1.0000000e+00   8.4000000e+00   1.4142136e-01
   1.0000000e+00   8.6000000e+00   1.4142136e-01
   1.0000000e+00   8.8000000e+00   1.4142136e-01
   1.0000000e+00   9.0000000e+00   1.4142136e-01
   1.0000000e+00   9.2000000e+00   1.4142136e-01
   1.0000000e+00   9.4000000e+00   1.4142136e-01
   1.0000000e+00   9.6000000e+00   1.4142136e-01
   1.0000000e+00   9.8000000e+00   1.4142136e-01


==> ffigs/T10.dat <==
   1.0000000e+01   0.0000000e+00   1.5223043e-01
   1.0000000e+01   2.0000000e-01   1.4469594e-01
   1.0000000e+01   4.0000000e-01   1.3722914e-01
   1.0000000e+01   6.0000000e-01   1.3012358e-01
   1.0000000e+01   8.0000000e-01   1.2365888e-01
   1.0000000e+01   1.0000000e+00   1.1808971e-01
   1.0000000e+01   1.2000000e+00   1.1363570e-01
   1.0000000e+01   1.4000000e+00   1.1047279e-01
   1.0000000e+01   1.6000000e+00   1.0872626e-01
   1.0000000e+01   1.8000000e+00   1.0846573e-01
   1.0000000e+01   2.0000000e+00   1.0970243e-01
   1.0000000e+01   2.2000000e+00   1.1238868e-01
   1.0000000e+01   2.4000000e+00   1.1641971e-01
   1.0000000e+01   2.6000000e+00   1.2163782e-01
   1.0000000e+01   2.8000000e+00   1.2783851e-01
   1.0000000e+01   3.0000000e+00   1.3477852e-01
   1.0000000e+01   3.2000000e+00   1.4218539e-01
   1.0000000e+01   3.4000000e+00   1.4976822e-01
   1.0000000e+01   3.6000000e+00   1.5722904e-01
   1.0000000e+01   3.8000000e+00   1.6427462e-01
   1.0000000e+01   4.0000000e+00   1.7062798e-01
   1.0000000e+01   4.2000000e+00   1.7603928e-01
   1.0000000e+01   4.4000000e+00   1.8029574e-01
   1.0000000e+01   4.6000000e+00   1.8322994e-01
   1.0000000e+01   4.8000000e+00   1.8472647e-01
   1.0000000e+01   5.0000000e+00   1.8472647e-01
   1.0000000e+01   5.2000000e+00   1.8322994e-01
   1.0000000e+01   5.4000000e+00   1.8029574e-01
   1.0000000e+01   5.6000000e+00   1.7603928e-01
   1.0000000e+01   5.8000000e+00   1.7062798e-01
   1.0000000e+01   6.0000000e+00   1.6427462e-01
   1.0000000e+01   6.2000000e+00   1.5722904e-01
   1.0000000e+01   6.4000000e+00   1.4976822e-01
   1.0000000e+01   6.6000000e+00   1.4218539e-01
   1.0000000e+01   6.8000000e+00   1.3477852e-01
   1.0000000e+01   7.0000000e+00   1.2783851e-01
   1.0000000e+01   7.2000000e+00   1.2163782e-01
   1.0000000e+01   7.4000000e+00   1.1641971e-01
   1.0000000e+01   7.6000000e+00   1.1238868e-01
   1.0000000e+01   7.8000000e+00   1.0970243e-01
   1.0000000e+01   8.0000000e+00   1.0846573e-01
   1.0000000e+01   8.2000000e+00   1.0872626e-01
   1.0000000e+01   8.4000000e+00   1.1047279e-01
   1.0000000e+01   8.6000000e+00   1.1363570e-01
   1.0000000e+01   8.8000000e+00   1.1808971e-01
   1.0000000e+01   9.0000000e+00   1.2365888e-01
   1.0000000e+01   9.2000000e+00   1.3012358e-01
   1.0000000e+01   9.4000000e+00   1.3722914e-01
   1.0000000e+01   9.6000000e+00   1.4469594e-01
   1.0000000e+01   9.8000000e+00   1.5223043e-01


==> ffigs/T11.dat <==
   1.1000000e+01   0.0000000e+00   1.5262178e-01
   1.1000000e+01   2.0000000e-01   1.4429561e-01
   1.1000000e+01   4.0000000e-01   1.3606213e-01
   1.1000000e+01   6.0000000e-01   1.2824356e-01
   1.1000000e+01   8.0000000e-01   1.2114621e-01
   1.1000000e+01   1.0000000e+00   1.1504851e-01
   1.1000000e+01   1.2000000e+00   1.1019002e-01
   1.1000000e+01   1.4000000e+00   1.0676200e-01
   1.1000000e+01   1.6000000e+00   1.0489987e-01
   1.1000000e+01   1.8000000e+00   1.0467785e-01
   1.1000000e+01   2.0000000e+00   1.0610596e-01
   1.1000000e+01   2.2000000e+00   1.0912962e-01
   1.1000000e+01   2.4000000e+00   1.1363170e-01
   1.1000000e+01   2.6000000e+00   1.1943708e-01
   1.1000000e+01   2.8000000e+00   1.2631948e-01
   1.1000000e+01   3.0000000e+00   1.3401030e-01
   1.1000000e+01   3.2000000e+00   1.4220915e-01
   1.1000000e+01   3.4000000e+00   1.5059558e-01
   1.1000000e+01   3.6000000e+00   1.5884163e-01
   1.1000000e+01   3.8000000e+00   1.6662475e-01
   1.1000000e+01   4.0000000e+00   1.7364039e-01
   1.1000000e+01   4.2000000e+00   1.7961396e-01
   1.1000000e+01   4.4000000e+00   1.8431162e-01
   1.1000000e+01   4.6000000e+00   1.8754947e-01
   1.1000000e+01   4.8000000e+00   1.8920072e-01
   1.1000000e+01   5.0000000e+00   1.8920072e-01
   1.1000000e+01   5.2000000e+00   1.8754947e-01
   1.1000000e+01   5.4000000e+00   1.8431162e-01
   1.1000000e+01   5.6000000e+00   1.7961396e-01
   1.1000000e+01   5.8000000e+00   1.7364039e-01
   1.1000000e+01   6.0000000e+00   1.6662475e-01
   1.1000000e+01   6.2000000e+00   1.5884163e-01
   1.1000000e+01   6.4000000e+00   1.5059558e-01
   1.1000000e+01   6.6000000e+00   1.4220915e-01
   1.1000000e+01   6.8000000e+00   1.3401030e-01
   1.1000000e+01   7.0000000e+00   1.2631948e-01
   1.1000000e+01   7.2000000e+00   1.1943708e-01
   1.1000000e+01   7.4000000e+00   1.1363170e-01
   1.1000000e+01   7.6000000e+00   1.0912962e-01
   1.1000000e+01   7.8000000e+00   1.0610596e-01
   1.1000000e+01   8.0000000e+00   1.0467785e-01
   1.1000000e+01   8.2000000e+00   1.0489987e-01
   1.1000000e+01   8.4000000e+00   1.0676200e-01
   1.1000000e+01   8.6000000e+00   1.1019002e-01
   1.1000000e+01   8.8000000e+00   1.1504851e-01
   1.1000000e+01   9.0000000e+00   1.2114621e-01
   1.1000000e+01   9.2000000e+00   1.2824356e-01
   1.1000000e+01   9.4000000e+00   1.3606213e-01
   1.1000000e+01   9.6000000e+00   1.4429561e-01
   1.1000000e+01   9.8000000e+00   1.5262178e-01


==> ffigs/T12.dat <==
   1.2000000e+01   0.0000000e+00   1.5267080e-01
   1.2000000e+01   2.0000000e-01   1.4357849e-01
   1.2000000e+01   4.0000000e-01   1.3461323e-01
   1.2000000e+01   6.0000000e-01   1.2612368e-01
   1.2000000e+01   8.0000000e-01   1.1844050e-01
   1.2000000e+01   1.0000000e+00   1.1186341e-01
   1.2000000e+01   1.2000000e+00   1.0664951e-01
   1.2000000e+01   1.4000000e+00   1.0300311e-01
   1.2000000e+01   1.6000000e+00   1.0106776e-01
   1.2000000e+01   1.8000000e+00   1.0092057e-01
   1.2000000e+01   2.0000000e+00   1.0256910e-01
   1.2000000e+01   2.2000000e+00   1.0595099e-01
   1.2000000e+01   2.4000000e+00   1.1093637e-01
   1.2000000e+01   2.6000000e+00   1.1733281e-01
   1.2000000e+01   2.8000000e+00   1.2489276e-01
   1.2000000e+01   3.0000000e+00   1.3332324e-01
   1.2000000e+01   3.2000000e+00   1.4229712e-01
   1.2000000e+01   3.4000000e+00   1.5146596e-01
   1.2000000e+01   3.6000000e+00   1.6047351e-01
   1.2000000e+01   3.8000000e+00   1.6896961e-01
   1.2000000e+01   4.0000000e+00   1.7662390e-01
   1.2000000e+01   4.2000000e+00   1.8313863e-01
   1.2000000e+01   4.4000000e+00   1.8826033e-01
   1.2000000e+01   4.6000000e+00   1.9178973e-01
   1.2000000e+01   4.8000000e+00   1.9358944e-01
   1.2000000e+01   5.0000000e+00   1.9358944e-01
   1.2000000e+01   5.2000000e+00   1.9178973e-01
   1.2000000e+01   5.4000000e+00   1.8826033e-01
   1.2000000e+01   5.6000000e+00   1.8313863e-01
   1.2000000e+01   5.8000000e+00   1.7662390e-01
   1.2000000e+01   6.0000000e+00   1.6896961e-01
   1.2000000e+01   6.2000000e+00   1.6047351e-01
   1.2000000e+01   6.4000000e+00   1.5146596e-01
   1.2000000e+01   6.6000000e+00   1.4229712e-01
   1.2000000e+01   6.8000000e+00   1.3332324e-01
   1.2000000e+01   7.0000000e+00   1.2489276e-01
   1.2000000e+01   7.2000000e+00   1.1733281e-01
   1.2000000e+01   7.4000000e+00   1.1093637e-01
   1.2000000e+01   7.6000000e+00   1.0595099e-01
   1.2000000e+01   7.8000000e+00   1.0256910e-01
   1.2000000e+01   8.0000000e+00   1.0092057e-01
   1.2000000e+01   8.2000000e+00   1.0106776e-01
   1.2000000e+01   8.4000000e+00   1.0300311e-01
   1.2000000e+01   8.6000000e+00   1.0664951e-01
   1.2000000e+01   8.8000000e+00   1.1186341e-01
   1.2000000e+01   9.0000000e+00   1.1844050e-01
   1.2000000e+01   9.2000000e+00   1.2612368e-01
   1.2000000e+01   9.4000000e+00   1.3461323e-01
   1.2000000e+01   9.6000000e+00   1.4357849e-01
   1.2000000e+01   9.8000000e+00   1.5267080e-01


==> ffigs/T13.dat <==
   1.3000000e+01   0.0000000e+00   1.5218905e-01
   1.3000000e+01   2.0000000e-01   1.4237545e-01
   1.3000000e+01   4.0000000e-01   1.3273846e-01
   1.3000000e+01   6.0000000e-01   1.2364955e-01
   1.3000000e+01   8.0000000e-01   1.1545974e-01
   1.3000000e+01   1.0000000e+00   1.0848597e-01
   1.3000000e+01   1.2000000e+00   1.0299882e-01
   1.3000000e+01   1.4000000e+00   9.9211921e-02
   1.3000000e+01   1.6000000e+00   9.7273611e-02
   1.3000000e+01   1.8000000e+00   9.7261103e-02
   1.3000000e+01   2.0000000e+00   9.9177385e-02
   1.3000000e+01   2.2000000e+00   1.0295100e-01
   1.3000000e+01   2.4000000e+00   1.0843872e-01
   1.3000000e+01   2.6000000e+00   1.1543100e-01
   1.3000000e+01   2.8000000e+00   1.2365998e-01
   1.3000000e+01   3.0000000e+00   1.3280984e-01
   1.3000000e+01   3.2000000e+00   1.4252893e-01
   1.3000000e+01   3.4000000e+00   1.5244333e-01
   1.3000000e+01   3.6000000e+00   1.6217134e-01
   1.3000000e+01   3.8000000e+00   1.7133821e-01
   1.3000000e+01   4.0000000e+00   1.7959063e-01
   1.3000000e+01   4.2000000e+00   1.8661042e-01
   1.3000000e+01   4.4000000e+00   1.9212686e-01
   1.3000000e+01   4.6000000e+00   1.9592714e-01
   1.3000000e+01   4.8000000e+00   1.9786467e-01
   1.3000000e+01   5.0000000e+00   1.9786467e-01
   1.3000000e+01   5.2000000e+00   1.9592714e-01
   1.3000000e+01   5.4000000e+00   1.9212686e-01
   1.3000000e+01   5.6000000e+00   1.8661042e-01
   1.3000000e+01   5.8000000e+00   1.7959063e-01
   1.3000000e+01   6.0000000e+00   1.7133821e-01
   1.3000000e+01   6.2000000e+00   1.6217134e-01
   1.3000000e+01   6.4000000e+00   1.5244333e-01
   1.3000000e+01   6.6000000e+00   1.4252893e-01
   1.3000000e+01   6.8000000e+00   1.3280984e-01
   1.3000000e+01   7.0000000e+00   1.2365998e-01
   1.3000000e+01   7.2000000e+00   1.1543100e-01
   1.3000000e+01   7.4000000e+00   1.0843872e-01
   1.3000000e+01   7.6000000e+00   1.0295100e-01
   1.3000000e+01   7.8000000e+00   9.9177385e-02
   1.3000000e+01   8.0000000e+00   9.7261103e-02
   1.3000000e+01   8.2000000e+00   9.7273611e-02
   1.3000000e+01   8.4000000e+00   9.9211921e-02
   1.3000000e+01   8.6000000e+00   1.0299882e-01
   1.3000000e+01   8.8000000e+00   1.0848597e-01
   1.3000000e+01   9.0000000e+00   1.1545974e-01
   1.3000000e+01   9.2000000e+00   1.2364955e-01
   1.3000000e+01   9.4000000e+00   1.3273846e-01
   1.3000000e+01   9.6000000e+00   1.4237545e-01
   1.3000000e+01   9.8000000e+00   1.5218905e-01


==> ffigs/T14.dat <==
   1.4000000e+01   0.0000000e+00   1.5074415e-01
   1.4000000e+01   2.0000000e-01   1.4030619e-01
   1.4000000e+01   4.0000000e-01   1.3012268e-01
   1.4000000e+01   6.0000000e-01   1.2058054e-01
   1.4000000e+01   8.0000000e-01   1.1204326e-01
   1.4000000e+01   1.0000000e+00   1.0483698e-01
   1.4000000e+01   1.2000000e+00   9.9237897e-02
   1.4000000e+01   1.4000000e+00   9.5461674e-02
   1.4000000e+01   1.6000000e+00   9.3655034e-02
   1.4000000e+01   1.8000000e+00   9.3890034e-02
   1.4000000e+01   2.0000000e+00   9.6161165e-02
   1.4000000e+01   2.2000000e+00   1.0038542e-01
   1.4000000e+01   2.4000000e+00   1.0640532e-01
   1.4000000e+01   2.6000000e+00   1.1399483e-01
   1.4000000e+01   2.8000000e+00   1.2286784e-01
   1.4000000e+01   3.0000000e+00   1.3268907e-01
   1.4000000e+01   3.2000000e+00   1.4308672e-01
   1.4000000e+01   3.4000000e+00   1.5366669e-01
   1.4000000e+01   3.6000000e+00   1.6402757e-01
   1.4000000e+01   3.8000000e+00   1.7377596e-01
   1.4000000e+01   4.0000000e+00   1.8254148e-01
   1.4000000e+01   4.2000000e+00   1.8999096e-01
   1.4000000e+01   4.4000000e+00   1.9584110e-01
   1.4000000e+01   4.6000000e+00   1.9986941e-01
   1.4000000e+01   4.8000000e+00   2.0192262e-01
   1.4000000e+01   5.0000000e+00   2.0192262e-01
   1.4000000e+01   5.2000000e+00   1.9986941e-01
   1.4000000e+01   5.4000000e+00   1.9584110e-01
   1.4000000e+01   5.6000000e+00   1.8999096e-01
   1.4000000e+01   5.8000000e+00   1.8254148e-01
   1.4000000e+01   6.0000000e+00   1.7377596e-01
   1.4000000e+01   6.2000000e+00   1.6402757e-01
   1.4000000e+01   6.4000000e+00   1.5366669e-01
   1.4000000e+01   6.6000000e+00   1.4308672e-01
   1.4000000e+01   6.8000000e+00   1.3268907e-01
   1.4000000e+01   7.0000000e+00   1.2286784e-01
   1.4000000e+01   7.2000000e+00   1.1399483e-01
   1.4000000e+01   7.4000000e+00   1.0640532e-01
   1.4000000e+01   7.6000000e+00   1.0038542e-01
   1.4000000e+01   7.8000000e+00   9.6161165e-02
   1.4000000e+01   8.0000000e+00   9.3890034e-02
   1.4000000e+01   8.2000000e+00   9.3655034e-02
   1.4000000e+01   8.4000000e+00   9.5461674e-02
   1.4000000e+01   8.6000000e+00   9.9237897e-02
   1.4000000e+01   8.8000000e+00   1.0483698e-01
   1.4000000e+01   9.0000000e+00   1.1204326e-01
   1.4000000e+01   9.2000000e+00   1.2058054e-01
   1.4000000e+01   9.4000000e+00   1.3012268e-01
   1.4000000e+01   9.6000000e+00   1.4030619e-01
   1.4000000e+01   9.8000000e+00   1.5074415e-01


==> ffigs/T15.dat <==
   1.5000000e+01   0.0000000e+00   1.4725836e-01
   1.5000000e+01   2.0000000e-01   1.3647421e-01
   1.5000000e+01   4.0000000e-01   1.2608020e-01
   1.5000000e+01   6.0000000e-01   1.1646058e-01
   1.5000000e+01   8.0000000e-01   1.0797220e-01
   1.5000000e+01   1.0000000e+00   1.0093117e-01
   1.5000000e+01   1.2000000e+00   9.5600982e-02
   1.5000000e+01   1.4000000e+00   9.2182537e-02
   1.5000000e+01   1.6000000e+00   9.0806503e-02
   1.5000000e+01   1.8000000e+00   9.1528250e-02
   1.5000000e+01   2.0000000e+00   9.4325600e-02
   1.5000000e+01   2.2000000e+00   9.9099447e-02
   1.5000000e+01   2.4000000e+00   1.0567726e-01
   1.5000000e+01   2.6000000e+00   1.1381936e-01
   1.5000000e+01   2.8000000e+00   1.2322765e-01
   1.5000000e+01   3.0000000e+00   1.3355665e-01
   1.5000000e+01   3.2000000e+00   1.4442623e-01
   1.5000000e+01   3.4000000e+00   1.5543568e-01
   1.5000000e+01   3.6000000e+00   1.6617865e-01
   1.5000000e+01   3.8000000e+00   1.7625821e-01
   1.5000000e+01   4.0000000e+00   1.8530163e-01
   1.5000000e+01   4.2000000e+00   1.9297430e-01
   1.5000000e+01   4.4000000e+00   1.9899216e-01
   1.5000000e+01   4.6000000e+00   2.0313237e-01
   1.5000000e+01   4.8000000e+00   2.0524154e-01
   1.5000000e+01   5.0000000e+00   2.0524154e-01
   1.5000000e+01   5.2000000e+00   2.0313237e-01
   1.5000000e+01   5.4000000e+00   1.9899216e-01
   1.5000000e+01   5.6000000e+00   1.9297430e-01
   1.5000000e+01   5.8000000e+00   1.8530163e-01
   1.5000000e+01   6.0000000e+00   1.7625821e-01
   1.5000000e+01   6.2000000e+00   1.6617865e-01
   1.5000000e+01   6.4000000e+00   1.5543568e-01
   1.5000000e+01   6.6000000e+00   1.4442623e-01
   1.5000000e+01   6.8000000e+00   1.3355665e-01
   1.5000000e+01   7.0000000e+00   1.2322765e-01
   1.5000000e+01   7.2000000e+00   1.1381936e-01
   1.5000000e+01   7.4000000e+00   1.0567726e-01
   1.5000000e+01   7.6000000e+00   9.9099447e-02
   1.5000000e+01   7.8000000e+00   9.4325600e-02
   1.5000000e+01   8.0000000e+00   9.1528250e-02
   1.5000000e+01   8.2000000e+00   9.0806503e-02
   1.5000000e+01   8.4000000e+00   9.2182537e-02
   1.5000000e+01   8.6000000e+00   9.5600982e-02
   1.5000000e+01   8.8000000e+00   1.0093117e-01
   1.5000000e+01   9.0000000e+00   1.0797220e-01
   1.5000000e+01   9.2000000e+00   1.1646058e-01
   1.5000000e+01   9.4000000e+00   1.2608020e-01
   1.5000000e+01   9.6000000e+00   1.3647421e-01
   1.5000000e+01   9.8000000e+00   1.4725836e-01


==> ffigs/T16.dat <==
   1.6000000e+01   0.0000000e+00   1.4118453e-01
   1.6000000e+01   2.0000000e-01   1.3069546e-01
   1.6000000e+01   4.0000000e-01   1.2078996e-01
   1.6000000e+01   6.0000000e-01   1.1181713e-01
   1.6000000e+01   8.0000000e-01   1.0409450e-01
   1.6000000e+01   1.0000000e+00   9.7896657e-02
   1.6000000e+01   1.2000000e+00   9.3445392e-02
   1.6000000e+01   1.4000000e+00   9.0901603e-02
   1.6000000e+01   1.6000000e+00   9.0359394e-02
   1.6000000e+01   1.8000000e+00   9.1842504e-02
   1.6000000e+01   2.0000000e+00   9.5303233e-02
   1.6000000e+01   2.2000000e+00   1.0062392e-01
   1.6000000e+01   2.4000000e+00   1.0762090e-01
   1.6000000e+01   2.6000000e+00   1.1605088e-01
   1.6000000e+01   2.8000000e+00   1.2561937e-01
   1.6000000e+01   3.0000000e+00   1.3599110e-01
   1.6000000e+01   3.2000000e+00   1.4680178e-01
   1.6000000e+01   3.4000000e+00   1.5767103e-01
   1.6000000e+01   3.6000000e+00   1.6821585e-01
   1.6000000e+01   3.8000000e+00   1.7806426e-01
   1.6000000e+01   4.0000000e+00   1.8686849e-01
   1.6000000e+01   4.2000000e+00   1.9431743e-01
   1.6000000e+01   4.4000000e+00   2.0014772e-01
   1.6000000e+01   4.6000000e+00   2.0415311e-01
   1.6000000e+01   4.8000000e+00   2.0619189e-01
   1.6000000e+01   5.0000000e+00   2.0619189e-01
   1.6000000e+01   5.2000000e+00   2.0415311e-01
   1.6000000e+01   5.4000000e+00   2.0014772e-01
   1.6000000e+01   5.6000000e+00   1.9431743e-01
   1.6000000e+01   5.8000000e+00   1.8686849e-01
   1.6000000e+01   6.0000000e+00   1.7806426e-01
   1.6000000e+01   6.2000000e+00   1.6821585e-01
   1.6000000e+01   6.4000000e+00   1.5767103e-01
   1.6000000e+01   6.6000000e+00   1.4680178e-01
   1.6000000e+01   6.8000000e+00   1.3599110e-01
   1.6000000e+01   7.0000000e+00   1.2561937e-01
   1.6000000e+01   7.2000000e+00   1.1605088e-01
   1.6000000e+01   7.4000000e+00   1.0762090e-01
   1.6000000e+01   7.6000000e+00   1.0062392e-01
   1.6000000e+01   7.8000000e+00   9.5303233e-02
   1.6000000e+01   8.0000000e+00   9.1842504e-02
   1.6000000e+01   8.2000000e+00   9.0359394e-02
   1.6000000e+01   8.4000000e+00   9.0901603e-02
   1.6000000e+01   8.6000000e+00   9.3445392e-02
   1.6000000e+01   8.8000000e+00   9.7896657e-02
   1.6000000e+01   9.0000000e+00   1.0409450e-01
   1.6000000e+01   9.2000000e+00   1.1181713e-01
   1.6000000e+01   9.4000000e+00   1.2078996e-01
   1.6000000e+01   9.6000000e+00   1.3069546e-01
   1.6000000e+01   9.8000000e+00   1.4118453e-01


==> ffigs/T2.dat <==
   2.0000000e+00   0.0000000e+00   1.4305392e-01
   2.0000000e+00   2.0000000e-01   1.4220022e-01
   2.0000000e+00   4.0000000e-01   1.4134706e-01
   2.0000000e+00   6.0000000e-01   1.4052858e-01
   2.0000000e+00   8.0000000e-01   1.3977755e-01
   2.0000000e+00   1.0000000e+00   1.3912400e-01
   2.0000000e+00   1.2000000e+00   1.3859411e-01
   2.0000000e+00   1.4000000e+00   1.3820907e-01
   2.0000000e+00   1.6000000e+00   1.3798429e-01
   2.0000000e+00   1.8000000e+00   1.3792875e-01
   2.0000000e+00   2.0000000e+00   1.3804467e-01
   2.0000000e+00   2.2000000e+00   1.3832742e-01
   2.0000000e+00   2.4000000e+00   1.3876566e-01
   2.0000000e+00   2.6000000e+00   1.3934185e-01
   2.0000000e+00   2.8000000e+00   1.4003293e-01
   2.0000000e+00   3.0000000e+00   1.4081123e-01
   2.0000000e+00   3.2000000e+00   1.4164560e-01
   2.0000000e+00   3.4000000e+00   1.4250264e-01
   2.0000000e+00   3.6000000e+00   1.4334805e-01
   2.0000000e+00   3.8000000e+00   1.4414800e-01
   2.0000000e+00   4.0000000e+00   1.4487047e-01
   2.0000000e+00   4.2000000e+00   1.4548653e-01
   2.0000000e+00   4.4000000e+00   1.4597154e-01
   2.0000000e+00   4.6000000e+00   1.4630609e-01
   2.0000000e+00   4.8000000e+00   1.4647677e-01
   2.0000000e+00   5.0000000e+00   1.4647677e-01
   2.0000000e+00   5.2000000e+00   1.4630609e-01
   2.0000000e+00   5.4000000e+00   1.4597154e-01
   2.0000000e+00   5.6000000e+00   1.4548653e-01
   2.0000000e+00   5.8000000e+00   1.4487047e-01
   2.0000000e+00   6.0000000e+00   1.4414800e-01
   2.0000000e+00   6.2000000e+00   1.4334805e-01
   2.0000000e+00   6.4000000e+00   1.4250264e-01
   2.0000000e+00   6.6000000e+00   1.4164560e-01
   2.0000000e+00   6.8000000e+00   1.4081123e-01
   2.0000000e+00   7.0000000e+00   1.4003293e-01
   2.0000000e+00   7.2000000e+00   1.3934185e-01
   2.0000000e+00   7.4000000e+00   1.3876566e-01
   2.0000000e+00   7.6000000e+00   1.3832742e-01
   2.0000000e+00   7.8000000e+00   1.3804467e-01
   2.0000000e+00   8.0000000e+00   1.3792875e-01
   2.0000000e+00   8.2000000e+00   1.3798429e-01
   2.0000000e+00   8.4000000e+00   1.3820907e-01
   2.0000000e+00   8.6000000e+00   1.3859411e-01
   2.0000000e+00   8.8000000e+00   1.3912400e-01
   2.0000000e+00   9.0000000e+00   1.3977755e-01
   2.0000000e+00   9.2000000e+00   1.4052858e-01
   2.0000000e+00   9.4000000e+00   1.4134706e-01
   2.0000000e+00   9.6000000e+00   1.4220022e-01
   2.0000000e+00   9.8000000e+00   1.4305392e-01


==> ffigs/T3.dat <==
   3.0000000e+00   0.0000000e+00   1.4459920e-01
   3.0000000e+00   2.0000000e-01   1.4289383e-01
   3.0000000e+00   4.0000000e-01   1.4119061e-01
   3.0000000e+00   6.0000000e-01   1.3955764e-01
   3.0000000e+00   8.0000000e-01   1.3806017e-01
   3.0000000e+00   1.0000000e+00   1.3675808e-01
   3.0000000e+00   1.2000000e+00   1.3570339e-01
   3.0000000e+00   1.4000000e+00   1.3493829e-01
   3.0000000e+00   1.6000000e+00   1.3449334e-01
   3.0000000e+00   1.8000000e+00   1.3438635e-01
   3.0000000e+00   2.0000000e+00   1.3462159e-01
   3.0000000e+00   2.2000000e+00   1.3518967e-01
   3.0000000e+00   2.4000000e+00   1.3606789e-01
   3.0000000e+00   2.6000000e+00   1.3722116e-01
   3.0000000e+00   2.8000000e+00   1.3860337e-01
   3.0000000e+00   3.0000000e+00   1.4015928e-01
   3.0000000e+00   3.2000000e+00   1.4182672e-01
   3.0000000e+00   3.4000000e+00   1.4353903e-01
   3.0000000e+00   3.6000000e+00   1.4522778e-01
   3.0000000e+00   3.8000000e+00   1.4682546e-01
   3.0000000e+00   4.0000000e+00   1.4826823e-01
   3.0000000e+00   4.2000000e+00   1.4949840e-01
   3.0000000e+00   4.4000000e+00   1.5046682e-01
   3.0000000e+00   4.6000000e+00   1.5113477e-01
   3.0000000e+00   4.8000000e+00   1.5147555e-01
   3.0000000e+00   5.0000000e+00   1.5147555e-01
   3.0000000e+00   5.2000000e+00   1.5113477e-01
   3.0000000e+00   5.4000000e+00   1.5046682e-01
   3.0000000e+00   5.6000000e+00   1.4949840e-01
   3.0000000e+00   5.8000000e+00   1.4826823e-01
   3.0000000e+00   6.0000000e+00   1.4682546e-01
   3.0000000e+00   6.2000000e+00   1.4522778e-01
   3.0000000e+00   6.4000000e+00   1.4353903e-01
   3.0000000e+00   6.6000000e+00   1.4182672e-01
   3.0000000e+00   6.8000000e+00   1.4015928e-01
   3.0000000e+00   7.0000000e+00   1.3860337e-01
   3.0000000e+00   7.2000000e+00   1.3722116e-01
   3.0000000e+00   7.4000000e+00   1.3606789e-01
   3.0000000e+00   7.6000000e+00   1.3518967e-01
   3.0000000e+00   7.8000000e+00   1.3462159e-01
   3.0000000e+00   8.0000000e+00   1.3438635e-01
   3.0000000e+00   8.2000000e+00   1.3449334e-01
   3.0000000e+00   8.4000000e+00   1.3493829e-01
   3.0000000e+00   8.6000000e+00   1.3570339e-01
   3.0000000e+00   8.8000000e+00   1.3675808e-01
   3.0000000e+00   9.0000000e+00   1.3806017e-01
   3.0000000e+00   9.2000000e+00   1.3955764e-01
   3.0000000e+00   9.4000000e+00   1.4119061e-01
   3.0000000e+00   9.6000000e+00   1.4289383e-01
   3.0000000e+00   9.8000000e+00   1.4459920e-01


==> ffigs/T4.dat <==
   4.0000000e+00   0.0000000e+00   1.4605169e-01
   4.0000000e+00   2.0000000e-01   1.4349731e-01
   4.0000000e+00   4.0000000e-01   1.4094797e-01
   4.0000000e+00   6.0000000e-01   1.3850543e-01
   4.0000000e+00   8.0000000e-01   1.3626717e-01
   4.0000000e+00   1.0000000e+00   1.3432254e-01
   4.0000000e+00   1.2000000e+00   1.3274918e-01
   4.0000000e+00   1.4000000e+00   1.3160991e-01
   4.0000000e+00   1.6000000e+00   1.3095025e-01
   4.0000000e+00   1.8000000e+00   1.3079655e-01
   4.0000000e+00   2.0000000e+00   1.3115499e-01
   4.0000000e+00   2.2000000e+00   1.3201131e-01
   4.0000000e+00   2.4000000e+00   1.3333136e-01
   4.0000000e+00   2.6000000e+00   1.3506250e-01
   4.0000000e+00   2.8000000e+00   1.3713566e-01
   4.0000000e+00   3.0000000e+00   1.3946811e-01
   4.0000000e+00   3.2000000e+00   1.4196680e-01
   4.0000000e+00   3.4000000e+00   1.4453201e-01
   4.0000000e+00   3.6000000e+00   1.4706137e-01
   4.0000000e+00   3.8000000e+00   1.4945394e-01
   4.0000000e+00   4.0000000e+00   1.5161423e-01
   4.0000000e+00   4.2000000e+00   1.5345602e-01
   4.0000000e+00   4.4000000e+00   1.5490580e-01
   4.0000000e+00   4.6000000e+00   1.5590572e-01
   4.0000000e+00   4.8000000e+00   1.5641585e-01
   4.0000000e+00   5.0000000e+00   1.5641585e-01
   4.0000000e+00   5.2000000e+00   1.5590572e-01
   4.0000000e+00   5.4000000e+00   1.5490580e-01
   4.0000000e+00   5.6000000e+00   1.5345602e-01
   4.0000000e+00   5.8000000e+00   1.5161423e-01
   4.0000000e+00   6.0000000e+00   1.4945394e-01
   4.0000000e+00   6.2000000e+00   1.4706137e-01
   4.0000000e+00   6.4000000e+00   1.4453201e-01
   4.0000000e+00   6.6000000e+00   1.4196680e-01
   4.0000000e+00   6.8000000e+00   1.3946811e-01
   4.0000000e+00   7.0000000e+00   1.3713566e-01
   4.0000000e+00   7.2000000e+00   1.3506250e-01
   4.0000000e+00   7.4000000e+00   1.3333136e-01
   4.0000000e+00   7.6000000e+00   1.3201131e-01
   4.0000000e+00   7.8000000e+00   1.3115499e-01
   4.0000000e+00   8.0000000e+00   1.3079655e-01
   4.0000000e+00   8.2000000e+00   1.3095025e-01
   4.0000000e+00   8.4000000e+00   1.3160991e-01
   4.0000000e+00   8.6000000e+00   1.3274918e-01
   4.0000000e+00   8.8000000e+00   1.3432254e-01
   4.0000000e+00   9.0000000e+00   1.3626717e-01
   4.0000000e+00   9.2000000e+00   1.3850543e-01
   4.0000000e+00   9.4000000e+00   1.4094797e-01
   4.0000000e+00   9.6000000e+00   1.4349731e-01
   4.0000000e+00   9.8000000e+00   1.4605169e-01


==> ffigs/T5.dat <==
   5.0000000e+00   0.0000000e+00   1.4740451e-01
   5.0000000e+00   2.0000000e-01   1.4400456e-01
   5.0000000e+00   4.0000000e-01   1.4061401e-01
   5.0000000e+00   6.0000000e-01   1.3736795e-01
   5.0000000e+00   8.0000000e-01   1.3439575e-01
   5.0000000e+00   1.0000000e+00   1.3181587e-01
   5.0000000e+00   1.2000000e+00   1.2973117e-01
   5.0000000e+00   1.4000000e+00   1.2822481e-01
   5.0000000e+00   1.6000000e+00   1.2735688e-01
   5.0000000e+00   1.8000000e+00   1.2716206e-01
   5.0000000e+00   2.0000000e+00   1.2764823e-01
   5.0000000e+00   2.2000000e+00   1.2879610e-01
   5.0000000e+00   2.4000000e+00   1.3056003e-01
   5.0000000e+00   2.6000000e+00   1.3286980e-01
   5.0000000e+00   2.8000000e+00   1.3563347e-01
   5.0000000e+00   3.0000000e+00   1.3874097e-01
   5.0000000e+00   3.2000000e+00   1.4206853e-01
   5.0000000e+00   3.4000000e+00   1.4548359e-01
   5.0000000e+00   3.6000000e+00   1.4885012e-01
   5.0000000e+00   3.8000000e+00   1.5203398e-01
   5.0000000e+00   4.0000000e+00   1.5490832e-01
   5.0000000e+00   4.2000000e+00   1.5735861e-01
   5.0000000e+00   4.4000000e+00   1.5928723e-01
   5.0000000e+00   4.6000000e+00   1.6061732e-01
   5.0000000e+00   4.8000000e+00   1.6129588e-01
   5.0000000e+00   5.0000000e+00   1.6129588e-01
   5.0000000e+00   5.2000000e+00   1.6061732e-01
   5.0000000e+00   5.4000000e+00   1.5928723e-01
   5.0000000e+00   5.6000000e+00   1.5735861e-01
   5.0000000e+00   5.8000000e+00   1.5490832e-01
   5.0000000e+00   6.0000000e+00   1.5203398e-01
   5.0000000e+00   6.2000000e+00   1.4885012e-01
   5.0000000e+00   6.4000000e+00   1.4548359e-01
   5.0000000e+00   6.6000000e+00   1.4206853e-01
   5.0000000e+00   6.8000000e+00   1.3874097e-01
   5.0000000e+00   7.0000000e+00   1.3563347e-01
   5.0000000e+00   7.2000000e+00   1.3286980e-01
   5.0000000e+00   7.4000000e+00   1.3056003e-01
   5.0000000e+00   7.6000000e+00   1.2879610e-01
   5.0000000e+00   7.8000000e+00   1.2764823e-01
   5.0000000e+00   8.0000000e+00   1.2716206e-01
   5.0000000e+00   8.2000000e+00   1.2735688e-01
   5.0000000e+00   8.4000000e+00   1.2822481e-01
   5.0000000e+00   8.6000000e+00   1.2973117e-01
   5.0000000e+00   8.8000000e+00   1.3181587e-01
   5.0000000e+00   9.0000000e+00   1.3439575e-01
   5.0000000e+00   9.2000000e+00   1.3736795e-01
   5.0000000e+00   9.4000000e+00   1.4061401e-01
   5.0000000e+00   9.6000000e+00   1.4400456e-01
   5.0000000e+00   9.8000000e+00   1.4740451e-01


==> ffigs/T6.dat <==
   6.0000000e+00   0.0000000e+00   1.4864891e-01
   6.0000000e+00   2.0000000e-01   1.4440770e-01
   6.0000000e+00   4.0000000e-01   1.4018201e-01
   6.0000000e+00   6.0000000e-01   1.3613988e-01
   6.0000000e+00   8.0000000e-01   1.3244211e-01
   6.0000000e+00   1.0000000e+00   1.2923584e-01
   6.0000000e+00   1.2000000e+00   1.2664870e-01
   6.0000000e+00   1.4000000e+00   1.2478375e-01
   6.0000000e+00   1.6000000e+00   1.2371532e-01
   6.0000000e+00   1.8000000e+00   1.2348608e-01
   6.0000000e+00   2.0000000e+00   1.2410534e-01
   6.0000000e+00   2.2000000e+00   1.2554865e-01
   6.0000000e+00   2.4000000e+00   1.2775877e-01
   6.0000000e+00   2.6000000e+00   1.3064798e-01
   6.0000000e+00   2.8000000e+00   1.3410148e-01
   6.0000000e+00   3.0000000e+00   1.3798205e-01
   6.0000000e+00   3.2000000e+00   1.4213544e-01
   6.0000000e+00   3.4000000e+00   1.4639653e-01
   6.0000000e+00   3.6000000e+00   1.5059592e-01
   6.0000000e+00   3.8000000e+00   1.5456660e-01
   6.0000000e+00   4.0000000e+00   1.5815068e-01
   6.0000000e+00   4.2000000e+00   1.6120563e-01
   6.0000000e+00   4.4000000e+00   1.6360995e-01
   6.0000000e+00   4.6000000e+00   1.6526800e-01
   6.0000000e+00   4.8000000e+00   1.6611385e-01
   6.0000000e+00   5.0000000e+00   1.6611385e-01
   6.0000000e+00   5.2000000e+00   1.6526800e-01
   6.0000000e+00   5.4000000e+00   1.6360995e-01
   6.0000000e+00   5.6000000e+00   1.6120563e-01
   6.0000000e+00   5.8000000e+00   1.5815068e-01
   6.0000000e+00   6.0000000e+00   1.5456660e-01
   6.0000000e+00   6.2000000e+00   1.5059592e-01
   6.0000000e+00   6.4000000e+00   1.4639653e-01
   6.0000000e+00   6.6000000e+00   1.4213544e-01
   6.0000000e+00   6.8000000e+00   1.3798205e-01
   6.0000000e+00   7.0000000e+00   1.3410148e-01
   6.0000000e+00   7.2000000e+00   1.3064798e-01
   6.0000000e+00   7.4000000e+00   1.2775877e-01
   6.0000000e+00   7.6000000e+00   1.2554865e-01
   6.0000000e+00   7.8000000e+00   1.2410534e-01
   6.0000000e+00   8.0000000e+00   1.2348608e-01
   6.0000000e+00   8.2000000e+00   1.2371532e-01
   6.0000000e+00   8.4000000e+00   1.2478375e-01
   6.0000000e+00   8.6000000e+00   1.2664870e-01
   6.0000000e+00   8.8000000e+00   1.2923584e-01
   6.0000000e+00   9.0000000e+00   1.3244211e-01
   6.0000000e+00   9.2000000e+00   1.3613988e-01
   6.0000000e+00   9.4000000e+00   1.4018201e-01
   6.0000000e+00   9.6000000e+00   1.4440770e-01
   6.0000000e+00   9.8000000e+00   1.4864891e-01


==> ffigs/T7.dat <==
   7.0000000e+00   0.0000000e+00   1.4977334e-01
   7.0000000e+00   2.0000000e-01   1.4469630e-01
   7.0000000e+00   4.0000000e-01   1.3964302e-01
   7.0000000e+00   6.0000000e-01   1.3481401e-01
   7.0000000e+00   8.0000000e-01   1.3040098e-01
   7.0000000e+00   1.0000000e+00   1.2657921e-01
   7.0000000e+00   1.2000000e+00   1.2350055e-01
   7.0000000e+00   1.4000000e+00   1.2128744e-01
   7.0000000e+00   1.6000000e+00   1.2002798e-01
   7.0000000e+00   1.8000000e+00   1.1977246e-01
   7.0000000e+00   2.0000000e+00   1.2053133e-01
   7.0000000e+00   2.2000000e+00   1.2227476e-01
   7.0000000e+00   2.4000000e+00   1.2493386e-01
   7.0000000e+00   2.6000000e+00   1.2840335e-01
   7.0000000e+00   2.8000000e+00   1.3254577e-01
   7.0000000e+00   3.0000000e+00   1.3719690e-01
   7.0000000e+00   3.2000000e+00   1.4217231e-01
   7.0000000e+00   3.4000000e+00   1.4727466e-01
   7.0000000e+00   3.6000000e+00   1.5230154e-01
   7.0000000e+00   3.8000000e+00   1.5705350e-01
   7.0000000e+00   4.0000000e+00   1.6134199e-01
   7.0000000e+00   4.2000000e+00   1.6499682e-01
   7.0000000e+00   4.4000000e+00   1.6787295e-01
   7.0000000e+00   4.6000000e+00   1.6985624e-01
   7.0000000e+00   4.8000000e+00   1.7086796e-01
   7.0000000e+00   5.0000000e+00   1.7086796e-01
   7.0000000e+00   5.2000000e+00   1.6985624e-01
   7.0000000e+00   5.4000000e+00   1.6787295e-01
   7.0000000e+00   5.6000000e+00   1.6499682e-01
   7.0000000e+00   5.8000000e+00   1.6134199e-01
   7.0000000e+00   6.0000000e+00   1.5705350e-01
   7.0000000e+00   6.2000000e+00   1.5230154e-01
   7.0000000e+00   6.4000000e+00   1.4727466e-01
   7.0000000e+00   6.6000000e+00   1.4217231e-01
   7.0000000e+00   6.8000000e+00   1.3719690e-01
   7.0000000e+00   7.0000000e+00   1.3254577e-01
   7.0000000e+00   7.2000000e+00   1.2840335e-01
   7.0000000e+00   7.4000000e+00   1.2493386e-01
   7.0000000e+00   7.6000000e+00   1.2227476e-01
   7.0000000e+00   7.8000000e+00   1.2053133e-01
   7.0000000e+00   8.0000000e+00   1.1977246e-01
   7.0000000e+00   8.2000000e+00   1.2002798e-01
   7.0000000e+00   8.4000000e+00   1.2128744e-01
   7.0000000e+00   8.6000000e+00   1.2350055e-01
   7.0000000e+00   8.8000000e+00   1.2657921e-01
   7.0000000e+00   9.0000000e+00   1.3040098e-01
   7.0000000e+00   9.2000000e+00   1.3481401e-01
   7.0000000e+00   9.4000000e+00   1.3964302e-01
   7.0000000e+00   9.6000000e+00   1.4469630e-01
   7.0000000e+00   9.8000000e+00   1.4977334e-01


==> ffigs/T8.dat <==
   8.0000000e+00   0.0000000e+00   1.5076199e-01
   8.0000000e+00   2.0000000e-01   1.4485598e-01
   8.0000000e+00   4.0000000e-01   1.3898460e-01
   8.0000000e+00   6.0000000e-01   1.3338027e-01
   8.0000000e+00   8.0000000e-01   1.2826492e-01
   8.0000000e+00   1.0000000e+00   1.2384126e-01
   8.0000000e+00   1.2000000e+00   1.2028472e-01
   8.0000000e+00   1.4000000e+00   1.1773647e-01
   8.0000000e+00   1.6000000e+00   1.1629781e-01
   8.0000000e+00   1.8000000e+00   1.1602616e-01
   8.0000000e+00   2.0000000e+00   1.1693274e-01
   8.0000000e+00   2.2000000e+00   1.1898213e-01
   8.0000000e+00   2.4000000e+00   1.2209363e-01
   8.0000000e+00   2.6000000e+00   1.2614445e-01
   8.0000000e+00   2.8000000e+00   1.3097459e-01
   8.0000000e+00   3.0000000e+00   1.3639311e-01
   8.0000000e+00   3.2000000e+00   1.4218575e-01
   8.0000000e+00   3.4000000e+00   1.4812337e-01
   8.0000000e+00   3.6000000e+00   1.5397104e-01
   8.0000000e+00   3.8000000e+00   1.5949734e-01
   8.0000000e+00   4.0000000e+00   1.6448355e-01
   8.0000000e+00   4.2000000e+00   1.6873231e-01
   8.0000000e+00   4.4000000e+00   1.7207540e-01
   8.0000000e+00   4.6000000e+00   1.7438049e-01
   8.0000000e+00   4.8000000e+00   1.7555631e-01
   8.0000000e+00   5.0000000e+00   1.7555631e-01
   8.0000000e+00   5.2000000e+00   1.7438049e-01
   8.0000000e+00   5.4000000e+00   1.7207540e-01
   8.0000000e+00   5.6000000e+00   1.6873231e-01
   8.0000000e+00   5.8000000e+00   1.6448355e-01
   8.0000000e+00   6.0000000e+00   1.5949734e-01
   8.0000000e+00   6.2000000e+00   1.5397104e-01
   8.0000000e+00   6.4000000e+00   1.4812337e-01
   8.0000000e+00   6.6000000e+00   1.4218575e-01
   8.0000000e+00   6.8000000e+00   1.3639311e-01
   8.0000000e+00   7.0000000e+00   1.3097459e-01
   8.0000000e+00   7.2000000e+00   1.2614445e-01
   8.0000000e+00   7.4000000e+00   1.2209363e-01
   8.0000000e+00   7.6000000e+00   1.1898213e-01
   8.0000000e+00   7.8000000e+00   1.1693274e-01
   8.0000000e+00   8.0000000e+00   1.1602616e-01
   8.0000000e+00   8.2000000e+00   1.1629781e-01
   8.0000000e+00   8.4000000e+00   1.1773647e-01
   8.0000000e+00   8.6000000e+00   1.2028472e-01
   8.0000000e+00   8.8000000e+00   1.2384126e-01
   8.0000000e+00   9.0000000e+00   1.2826492e-01
   8.0000000e+00   9.2000000e+00   1.3338027e-01
   8.0000000e+00   9.4000000e+00   1.3898460e-01
   8.0000000e+00   9.6000000e+00   1.4485598e-01
   8.0000000e+00   9.8000000e+00   1.5076199e-01


==> ffigs/T9.dat <==
   9.0000000e+00   0.0000000e+00   1.5159232e-01
   9.0000000e+00   2.0000000e-01   1.4486618e-01
   9.0000000e+00   4.0000000e-01   1.3818894e-01
   9.0000000e+00   6.0000000e-01   1.3182411e-01
   9.0000000e+00   8.0000000e-01   1.2602304e-01
   9.0000000e+00   1.0000000e+00   1.2101499e-01
   9.0000000e+00   1.2000000e+00   1.1699807e-01
   9.0000000e+00   1.4000000e+00   1.1413138e-01
   9.0000000e+00   1.6000000e+00   1.1252869e-01
   9.0000000e+00   1.8000000e+00   1.1225393e-01
   9.0000000e+00   2.0000000e+00   1.1331863e-01
   9.0000000e+00   2.2000000e+00   1.1568145e-01
   9.0000000e+00   2.4000000e+00   1.1924976e-01
   9.0000000e+00   2.6000000e+00   1.2388328e-01
   9.0000000e+00   2.8000000e+00   1.2939965e-01
   9.0000000e+00   3.0000000e+00   1.3558155e-01
   9.0000000e+00   3.2000000e+00   1.4218531e-01
   9.0000000e+00   3.4000000e+00   1.4895056e-01
   9.0000000e+00   3.6000000e+00   1.5561045e-01
   9.0000000e+00   3.8000000e+00   1.6190224e-01
   9.0000000e+00   4.0000000e+00   1.6757765e-01
   9.0000000e+00   4.2000000e+00   1.7241271e-01
   9.0000000e+00   4.4000000e+00   1.7621657e-01
   9.0000000e+00   4.6000000e+00   1.7883910e-01
   9.0000000e+00   4.8000000e+00   1.8017677e-01
   9.0000000e+00   5.0000000e+00   1.8017677e-01
   9.0000000e+00   5.2000000e+00   1.7883910e-01
   9.0000000e+00   5.4000000e+00   1.7621657e-01
   9.0000000e+00   5.6000000e+00   1.7241271e-01
   9.0000000e+00   5.8000000e+00   1.6757765e-01
   9.0000000e+00   6.0000000e+00   1.6190224e-01
   9.0000000e+00   6.2000000e+00   1.5561045e-01
   9.0000000e+00   6.4000000e+00   1.4895056e-01
   9.0000000e+00   6.6000000e+00   1.4218531e-01
   9.0000000e+00   6.8000000e+00   1.3558155e-01
   9.0000000e+00   7.0000000e+00   1.2939965e-01
   9.0000000e+00   7.2000000e+00   1.2388328e-01
   9.0000000e+00   7.4000000e+00   1.1924976e-01
   9.0000000e+00   7.6000000e+00   1.1568145e-01
   9.0000000e+00   7.8000000e+00   1.1331863e-01
   9.0000000e+00   8.0000000e+00   1.1225393e-01
   9.0000000e+00   8.2000000e+00   1.1252869e-01
   9.0000000e+00   8.4000000e+00   1.1413138e-01
   9.0000000e+00   8.6000000e+00   1.1699807e-01
   9.0000000e+00   8.8000000e+00   1.2101499e-01
   9.0000000e+00   9.0000000e+00   1.2602304e-01
   9.0000000e+00   9.2000000e+00   1.3182411e-01
   9.0000000e+00   9.4000000e+00   1.3818894e-01
   9.0000000e+00   9.6000000e+00   1.4486618e-01
   9.0000000e+00   9.8000000e+00   1.5159232e-01

